Deep Learning Based MIMO Communications

We introduce a novel physical layer scheme for single user Multiple-Input Multiple-Output (MIMO) communications based on unsupervised deep learning using an autoencoder. This method extends prior work on the joint optimization of physical layer representation and encoding and decoding processes as a single end-to-end task by expanding transmitter and receivers to the multi-antenna case. We introduce a widely used domain appropriate wireless channel impairment model (Rayleigh fading channel), into the autoencoder optimization problem in order to directly learn a system which optimizes for it. We considered both spatial diversity and spatial multiplexing techniques in our implementation. Our deep learning-based approach demonstrates significant potential for learning schemes which approach and exceed the performance of the methods which are widely used in existing wireless MIMO systems. We discuss how the proposed scheme can be easily adapted for open-loop and closed-loop operation in spatial diversity and multiplexing modes and extended use with only compact binary channel state information (CSI) as feedback.

==> 2x1a.csv <==
snr,ber
-5,0.302
-4,0.2812
-3,0.2586
-2,0.2357
-1,0.21162
0,0.18701
1,0.16233
2,0.13871
3,0.11533
4,0.094168
5,0.07499
6,0.058468
7,0.044552
8,0.033077
9,0.023963
10,0.016993
11,0.011785
12,0.008092
13,0.0054945
14,0.003665
15,0.0024625
16,0.0015355
17,0.00102
18,0.000676
19,0.000417
20,0.0002775
21,0.0001945
22,0.000117
23,7.65e-05
24,5.1e-05
25,2.8e-05
26,2.15e-05
27,1.05e-05
28,7e-06
29,5.5e-06
30,5e-06


==> 2x1ae.csv <==
snr,ber
-5 , 0.435422681105
-2 , 0.385488688656
1 , 0.316069723918
4 , 0.229524248801
7 , 0.138216468153
10 , 0.0610942007522
13 , 0.0148474073629
16 , 0.00115198908995
19 , 8.00096017924e-05
22 , 2.0000600028e-05
25 , 0.0

==> 2x2ae_quant_1bit.csv <==
snr,ber
-5 , 0.382324306189
-2 , 0.349805503792
1 , 0.298967302108
4 , 0.241726790359
7 , 0.181492075552
10 , 0.119726953742
13 , 0.0638610722717
16 , 0.0251100381822
19 , 0.00542396981907
22 , 0.000240086448416
25 , 0.0
28 , 0.0
31 , 0.0

==> 2x2ae_quant_2bit.csv <==
snr,ber
-5 , 0.310969450011
-2 , 0.251716252433
1 , 0.183965131126
4 , 0.112629622414
7 , 0.0563816273059
10 , 0.0209384993106
13 , 0.00549512895801
16 , 0.000690715301968
19 , 5.00037504375e-05
22 , 0.0
25 , 0.0
28 , 0.0
31 , 0.0

==> 2x2ae_quant_4bit.csv <==
snr,ber
-5 , 0.32083938111
-2 , 0.261352190479
1 , 0.191484584193
4 , 0.129748633265
7 , 0.073102430693
10 , 0.0328096839221
13 , 0.0100401988208
16 , 0.00181493500796
19 , 0.000180048620422
22 , 0.0
25 , 0.0
28 , 0.0
31 , 0.0

==> 2x2ae_quant_8bit.csv <==
snr,ber
-5 , 0.326201509897
-2 , 0.272546869338
1 , 0.21206717091
4 , 0.143419475096
7 , 0.0831992330357
10 , 0.0416506644922
13 , 0.0156956800307
16 , 0.00349831453119
19 , 0.000210066182432
22 , 1.00001500035e-05
25 , 0.0
28 , 0.0
31 , 0.0

==> 2x2baseline.csv <==
snr,ber
-5,0.32648
0,0.22956
5,0.13631
10,0.07041
15,0.030125
20,0.010933
25,0.00462
30,0.0026475


==> 2x2p.csv <==
snr,ber
-5 , 0.336195884225
-2 , 0.284474625213
1 , 0.220374601774
4 , 0.151946939572
7 , 0.0921806836592
10 , 0.046066558442
13 , 0.017831287976
16 , 0.00423685037695
19 , 0.000730800714299
22 , 3.00013500945e-05
25 , 0.0
28 , 0.0
31 , 0.0

==> avgBER2BitQuant2bitsSNR-5to30dB2AntPaper.csv <==
snr,ber
-5,0.33994
0,0.25384
5,0.17387
10,0.12561
15,0.10462
20,0.098787
25,0.09686
30,0.094825


==> avgBER2bitsSNR-5to30dB1000sym100subframes2AntPaper.csv <==
snr,ber
-5,0.32648
0,0.22956
5,0.13631
10,0.07041
15,0.030125
20,0.010933
25,0.00462
30,0.0026475


==> avgBER4BitQuant2bitsSNR-5to30dB2AntPaper.csv <==
snr,ber
-5,0.32771
0,0.2317
5,0.13973
10,0.07615
15,0.040165
20,0.023218
25,0.016058
30,0.013225


==> avgBER8BitQuant2bitsSNR-5to30dB2AntPaper.csv <==
snr,ber
-5,0.32613
0,0.22968
5,0.13637
10,0.070233
15,0.03012
20,0.011088
25,0.004885
30,0.00292

